$t\bar{t}b\bar{b}$ at NLO precision in a variable flavor number scheme

Top-quark pair production in association with two b-jets is computed at next-to-leading order QCD precision, including effects of the b-quark mass, and matched to a $t\bar{t}$+jets simulation in a variable flavor number scheme. The Monte Carlo realization of this method, called fusing, consistently embeds the four-flavor calculation in a particle-level event generator. As a first phenomenological application, we present observables relevant to the data-driven estimation of irreducible backgrounds to $t\bar{t}H$-production.

==> runcards/Run_dir.dat <==
(run){
  MI_HANDLER None;
  ME_SIGNAL_GENERATOR Comix Amegic LOOPGEN;
  EVENT_GENERATION_MODE Weighted;
  LOOPGEN:=OpenLoops;
  # collider setup
  BEAM_1 2212; BEAM_ENERGY_1 6500;
  BEAM_2 2212; BEAM_ENERGY_2 6500;
  # scales and PDFs
  SCALE_VARIATIONS 0.25,0.25 0.25,1. 1.,0.25 1.,1. 1.,4. 4.,1. 4.,4.;
  SCALES STRICT_METS{MU_F2}{MU_R2}{MU_Q2};
  EXCLUSIVE_CLUSTER_MODE 1;
  CORE_SCALE QCD;
  PDF_LIBRARY LHAPDFSherpa;
  PDF_SET NNPDF30_nnlo_as_0118;
  USE_PDF_ALPHAS 1;
  # parton shower and matching
  NLO_CSS_PSMODE 1;
  PP_HPSMODE 0;
  CSS_SCALE_SCHEME 20;
  CSS_EVOLUTION_SCHEME 30;
  CSS_IS_AS_FAC 1;
  # fusing
  SHERPA_LDADD SherpaFusing;
  USERHOOK Fusing_Direct;
  FUSING_DIRECT_FACTOR 1;
  # model and flavor parameters
  EW_SCHEME 3; GF 1.1663787e-5;
  MASS[5] 4.75; MASSIVE[5] 1;
  MASS[6] 172.5; WIDTH[6] 0; STABLE[6] 0;
  MASS[24] 80.385; STABLE[24] 0;
  # particle decays
  HARD_DECAYS On;
  HARD_SPIN_CORRELATIONS 1;
  SOFT_SPIN_CORRELATIONS 1;
  SPECIAL_TAU_SPIN_CORRELATIONS 1;
  HDH_STATUS[24,12,-11] 2;
  HDH_STATUS[24,14,-13] 2;
  HDH_STATUS[24,16,-15] 2;
  HDH_STATUS[-24,-2,1] 2;
  HDH_STATUS[-24,-4,3] 2;
  # hepmc output
  MAX_PROPER_LIFETIME 10;
  HEPMC_TREE_LIKE 1;
}(run)
(processes){
  Process 93 93 -> 6 -6 5 -5
  Order (*,0)
  CKKW sqr(100);
  NLO_QCD_Mode MC@NLO
  Loop_Generator LOOPGEN
  ME_Generator Amegic
  RS_ME_Generator Comix
  PSI_ItMin 20000
  End process
}(processes)


==> runcards/Run_frag.dat <==
(run){
  MI_HANDLER None;
  ME_SIGNAL_GENERATOR Comix Amegic LOOPGEN;
  EVENT_GENERATION_MODE Weighted;
  LOOPGEN:=OpenLoops;
  OL_PARAMETERS=ew_scheme 2 ew_renorm_scheme 1
  # collider setup
  BEAM_1 2212; BEAM_ENERGY_1 6500;
  BEAM_2 2212; BEAM_ENERGY_2 6500;
  # scales and PDFs
  SCALE_VARIATIONS 0.25,0.25 0.25,1. 1.,0.25 1.,1. 1.,4. 4.,1. 4.,4.;
  SCALES STRICT_METS{MU_F2}{MU_R2}{MU_Q2};
  EXCLUSIVE_CLUSTER_MODE 1;
  CORE_SCALE QCD;
  PDF_LIBRARY LHAPDFSherpa;
  PDF_SET NNPDF30_nnlo_as_0118;
  USE_PDF_ALPHAS 1;
  # parton shower and matching
  NLO_CSS_PSMODE 1;
  PP_HPSMODE 0;
  METS_BBAR_MODE 5;
  CSS_SCALE_SCHEME 20;
  CSS_EVOLUTION_SCHEME 30;
  CSS_IS_AS_FAC 1;
  # fusing
  SHERPA_LDADD SherpaFusing;
  USERHOOK Fusing_Fragmentation;
  FUSING_FRAGMENTATION_STORE_AS_WEIGHT 1;
  # model and flavor parameters
  EW_SCHEME 3; GF 1.1663787e-5;
  MASS[5] 4.75;
  MASS[6] 172.5; WIDTH[6] 0; STABLE[6] 0;
  MASS[24] 80.385; STABLE[24] 0;
  # particle decays
  HARD_DECAYS On;
  HARD_SPIN_CORRELATIONS 1;
  SOFT_SPIN_CORRELATIONS 1;
  SPECIAL_TAU_SPIN_CORRELATIONS 1;
  HDH_STATUS[24,12,-11] 2;
  HDH_STATUS[24,14,-13] 2;
  HDH_STATUS[24,16,-15] 2;
  HDH_STATUS[-24,-2,1] 2;
  HDH_STATUS[-24,-4,3] 2;
  # tags for process setup
  NJET:=4; LJET:=2; QCUT:=30.;
  # hepmc output
  MAX_PROPER_LIFETIME 10;
  HEPMC_TREE_LIKE 1;
}(run)
(processes){
  Process : 93 93 ->  6 -6 93{NJET};
  NLO_QCD_Mode 3 {LJET}; CKKW sqr(QCUT/E_CMS);
  ME_Generator Amegic {LJET};
  RS_ME_Generator Comix {LJET};
  Loop_Generator LOOPGEN;
  Order (*,0);
  Enhance_Function VAR{pow(max(sqrt(H_T2)-PPerp(p[2])-PPerp(p[3]),(PPerp(p[2])+PPerp(p[3]))/2)/30.0,2)} {3,4,5,6}
  End process
}(processes)


==> runcards/Run_ttbb.dat <==
(run){
  MI_HANDLER None;
  ME_SIGNAL_GENERATOR Comix Amegic LOOPGEN;
  EVENT_GENERATION_MODE Weighted;
  LOOPGEN:=OpenLoops;
  # collider setup
  BEAM_1 2212; BEAM_ENERGY_1 6500;
  BEAM_2 2212; BEAM_ENERGY_2 6500;
  # scales and PDFs
  SCALE_VARIATIONS 0.25,0.25 0.25,1. 1.,0.25 1.,1. 1.,4. 4.,1. 4.,4.;
  SCALES VAR{H_TM2/4}{0.25*P_TM2}{H_TM2/4};
  CORE_SCALE VAR{MU_F2}{MU_R2}{H_TM2/4};
  EXCLUSIVE_CLUSTER_MODE 1;
  PDF_LIBRARY LHAPDFSherpa;
  PDF_SET NNPDF30_nnlo_as_0118_nf_4;
  USE_PDF_ALPHAS 1;
  # parton shower and matching
  NLO_CSS_PSMODE 1;
  CSS_RESPECT_Q2 1;
  CSS_KMODE 34;
  CSS_SCALE_SCHEME 20;
  CSS_EVOLUTION_SCHEME 30;
  CSS_IS_AS_FAC 1;
  # model and flavor parameters
  EW_SCHEME 3; GF 1.1663787e-5;
  MASS[5] 4.75; MASSIVE[5] 1;
  MASS[6] 172.5; WIDTH[6] 0; STABLE[6] 0;
  MASS[24] 80.385; STABLE[24] 0;
  # particle decays
  HARD_DECAYS On;
  HARD_SPIN_CORRELATIONS 1;
  SOFT_SPIN_CORRELATIONS 1;
  SPECIAL_TAU_SPIN_CORRELATIONS 1;
  HDH_STATUS[24,12,-11] 2;
  HDH_STATUS[24,14,-13] 2;
  HDH_STATUS[24,16,-15] 2;
  HDH_STATUS[-24,-2,1] 2;
  HDH_STATUS[-24,-4,3] 2;
  # hepmc output
  MAX_PROPER_LIFETIME 10;
  HEPMC_TREE_LIKE 1;
}(run)
(processes){
  Process 93 93 -> 6 -6 5 -5
  Order (*,0)
  NLO_QCD_Mode MC@NLO
  Loop_Generator LOOPGEN
  ME_Generator Amegic
  RS_ME_Generator Comix
  End process
}(processes)

